TACOS: TESS AM~CVn Outbursts Survey

Using \emph{TESS} we are doing a systematic study of outbursting AM~CVn systems to place some limits on the current outbursts models. We present the \emph{TESS} light curve (LC) for 9 AM~CVns showing both superoutbursts (SOs) and normal outbursts (NOs). The continuous coverage of the outbursts with \emph{TESS} allows us to place stringent limits on the duration and structures of the SOs and the NOs. We present evidence that in at least some of the systems enhanced mass transfer (EMT) has to be taken into account to explain the observed LC of the SOs and rebrighthening phase after the SOs. For others, the colour evolution from simultaneous observations in $g$ and $r$ with ZTF differs from previously reported colour evolution of longer period AM~CVns where EMT is responsible for the SO. We also find that due to the lack of sufficiently high cadence coverage the duration of many systems might have been overestimated in previous ground-based surveys. We report the SO duration for 6 AM~CVns. We also found that precursors are a common feature of SOs in AM~CVns and are seen in the LC of 5 of the 6 reported SOs. Finally, the 10-minute and 2-minute cadence LCs from \emph{TESS} also allowed us to find two new candidate orbital periods of AM~CVns, both of which are in reasonably good agreement with the predictions for their periods based on their past outburst histories.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
